General Continuity Bounds for Quantum Relative Entropies

In this article, we generalize a proof technique by Alicki, Fannes and Winter and introduce a method to prove continuity bounds for entropic quantities derived from different quantum relative entropies. For the Umegaki relative entropy, we mostly recover known almost optimal bounds, whereas, for the Belavkin-Staszewski relative entropy, our bounds are new. Finally, we use these continuity bounds to derive a new entropic uncertainty relation.

==> tikzit_dep/diagram.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=RoundedOrangeBox] (0) at (-19, -1.5) {Relative entropy\\$\mathbb D(\rho\Vert\sigma)$};
		\node [style=RoundedBlueBox] (1) at (-10, 1) {Convexity\\$\mathbb D(\rho\Vert\sigma) \le p\mathbb D(\rho_1\Vert\sigma_1) + (1 - p)\mathbb D(\rho_2\Vert\sigma_2)$};
		\node [style=RoundedBlueBox] (2) at (-10, -4) {Almost Concavity\\$\mathbb D(\rho\Vert\sigma) \ge p\mathbb D(\rho_1\Vert\sigma_1) + (1 - p)\mathbb D(\rho_2\Vert\sigma_2) - f(p)$};
		\node [style=WhiteBox] (3) at (-7, 4.5) {Conditional\\ mutual information\\{\footnotesize$ \mathbb I_\rho(A:B|C) :=  $}\\{\footnotesize$ \mathbb H_\rho(A|C) - \mathbb H_\rho(A|BC) $}};
		\node [style=WhiteBox] (4) at (-18, 6.5) {Mutual information\\{\footnotesize$ \mathbb I_\rho(A:B) :=  $}\\{\footnotesize$  \mathbb D(\rho_{AB} \| \rho_A \otimes \rho_B) $}};
		\node [style=WhiteBox] (5) at (-7, -12) {Relative entropy\\(fixed second argument)\\{\footnotesize$ \left| \mathbb D (\rho_1 \| \sigma ) -  \mathbb D (\rho_2 \| \sigma ) \right| $}\\{\footnotesize$  \leq f_{D,2}(\| \rho_1 - \rho_2 \|_1)$}};
		\node [style=WhiteBox] (6) at (-7, -7.5) {Relative entropy\\(fixed first argument)\\{\footnotesize$ \left| \mathbb D (\rho \| \sigma_1 ) -  \mathbb D (\rho \| \sigma_2 ) \right| $}\\{\footnotesize$  \leq f_{D,1}(\| \sigma_1 - \sigma_2 \|_1)$}};
		\node [style=WhiteBox] (7) at (-18, -12) {Relative entropy\\{\footnotesize$ \left| \mathbb D (\rho_1 \| \sigma_1 ) -  \mathbb D (\rho_2 \| \sigma_2 ) \right| $}\\{\footnotesize$  \leq f_D(\| \rho_1 - \rho_2 \|_1,\| \sigma_1 - \sigma_2 \|_1)$}};
		\node [style=none] (9) at (-1, -1.5) {};
		\node [style=WhiteBox] (11) at (-7, 8.5) {Conditional relative entropy\\{\footnotesize$\mathbb H_\rho(A|B) :=  $}\\{\footnotesize$ - \mathbb D(\rho_{AB} \| \mathds 1_A \otimes \rho_B) $}};
		\node [style=Empty] (12) at (-1, -1.5) {\small Uniform continuity \\\small\& Continuity bounds};
		\node [style=WhiteBox] (13) at (-18, -7.5) {Entropy bound\\{\footnotesize$  \mathbb D (\rho \| \sigma )    \leq f_{DB}(\| \rho - \sigma \|_1)$}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thickLine, in=150, out=-180, looseness=0.50] (1) to (0);
		\draw [style=thickLine, in=180, out=0, looseness=1.25] (1) to (9.center);
		\draw [style=thickLine, in=0, out=-180] (9.center) to (2);
		\draw [style=thickLine, in=0, out=0, looseness=1.25] (9.center) to (3);
		\draw [style=thickLine, in=0, out=0, looseness=0.75] (9.center) to (4);
		\draw [style=thickLine, in=0, out=0, looseness=0.75] (9.center) to (5);
		\draw [style=thickLine, in=0, out=0, looseness=0.75] (9.center) to (6);
		\draw [style=thickLine, in=360, out=180, looseness=0.50] (5) to (7);
		\draw [style=thickLine, in=-180, out=-150, looseness=0.50] (0) to (2);
		\draw [style=thickLine, in=0, out=0, looseness=1.25] (9.center) to (11);
		\draw [style=thickLine, in=0, out=180] (6) to (7);
		\draw [style=thickLine, in=0, out=-180] (6) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

